Multiresolution kernel matrix algebra

We propose a sparse algebra for samplet compressed kernel matrices, to enable efficient scattered data analysis. We show the compression of kernel matrices by means of samplets produces optimally sparse matrices in a certain S-format. It can be performed in cost and memory that scale essentially linearly with the matrix size $N$, for kernels of finite differentiability, along with addition and multiplication of S-formatted matrices. We prove and exploit the fact that the inverse of a kernel matrix (if it exists) is compressible in the S-format as well. Selected inversion allows to directly compute the entries in the corresponding sparsity pattern. The S-formatted matrix operations enable the efficient, approximate computation of more complicated matrix functions such as ${\bm A}^\alpha$ or $\exp({\bm A})$. The matrix algebra is justified mathematically by pseudo differential calculus. As an application, efficient Gaussian process learning algorithms for spatial statistics is considered. Numerical results are presented to illustrate and quantify our findings.

==> data/output_Inversion_FINAL_2D.txt <==
     npts      mpdeg     dtilde        eta     ridgep   comp_err       pnnz  comp_time  unif_cnst    inv_err    opn_err  pardiso_t  
     1000          6          4   8.00e-01   1.00e-06   2.99e-06   1.51e+01   4.33e-01   8.23e+01   3.95e-01   5.26e-01   2.57e-01  
     5000          6          4   8.00e-01   1.00e-06   3.96e-06   4.15e+00   4.14e-01   4.68e+02   8.21e-01   1.55e+00   7.36e-01  
    10000          6          4   8.00e-01   1.00e-06   4.08e-06   2.13e+00   7.58e-01   6.56e+02   7.45e-01   9.20e-01   1.61e+00  
    50000          6          4   8.00e-01   1.00e-06   4.71e-06   4.26e-01   2.81e+00   7.93e+02   2.49e-01   6.03e-01   1.26e+01  
   100000          6          4   8.00e-01   1.00e-06   6.22e-06   2.04e-01   5.36e+00   1.67e+03   1.42e-01   4.59e-01   2.68e+01  
   500000          6          4   8.00e-01   1.00e-06   5.68e-06   3.08e-02   5.21e+01   3.72e+03   2.77e-02   3.85e-02   1.66e+02  
  1000000          6          4   8.00e-01   1.00e-06   5.56e-06   1.39e-02   1.30e+02   7.85e+03   1.39e-02   2.00e-01   4.22e+02  
  5000000          6          4   8.00e-01   1.00e-06   8.00e-06   2.03e-03   1.32e+03   9.69e+03   7.93e-03   4.42e-01   1.99e+03  
     1000          6          4   8.00e-01   1.00e-04   2.99e-06   1.51e+01   3.71e-01   8.23e+01   2.29e-02   9.86e-02   1.23e-01  
     5000          6          4   8.00e-01   1.00e-04   3.96e-06   4.15e+00   5.65e-01   4.68e+02   3.89e-03   4.71e-03   7.22e-01  
    10000          6          4   8.00e-01   1.00e-04   4.08e-06   2.13e+00   7.98e-01   6.56e+02   2.05e-03   1.56e-02   1.66e+00  
    50000          6          4   8.00e-01   1.00e-04   4.71e-06   4.26e-01   2.57e+00   7.93e+02   1.89e-04   5.83e-03   1.22e+01  
   100000          6          4   8.00e-01   1.00e-04   6.22e-06   2.04e-01   5.15e+00   1.67e+03   1.69e-04   2.21e-02   2.65e+01  
   500000          6          4   8.00e-01   1.00e-04   5.68e-06   3.08e-02   5.17e+01   3.72e+03   2.27e-05   9.84e-04   1.55e+02  
  1000000          6          4   8.00e-01   1.00e-04   5.56e-06   1.39e-02   1.30e+02   7.85e+03   1.06e-05   1.24e-03   4.08e+02  
  5000000          6          4   8.00e-01   1.00e-04   8.00e-06   2.03e-03   1.33e+03   9.69e+03   4.18e-06   8.32e-04   2.11e+03  
     1000          6          4   8.00e-01   1.00e-02   2.99e-06   1.51e+01   3.85e-01   8.23e+01   3.48e-05   3.36e-04   1.78e-01  
     5000          6          4   8.00e-01   1.00e-02   3.96e-06   4.15e+00   5.24e-01   4.68e+02   2.79e-06   9.36e-05   8.98e-01  
    10000          6          4   8.00e-01   1.00e-02   4.08e-06   2.13e+00   6.54e-01   6.56e+02   2.17e-06   3.22e-05   1.82e+00  
    50000          6          4   8.00e-01   1.00e-02   4.71e-06   4.26e-01   2.50e+00   7.93e+02   1.55e-07   8.41e-06   1.27e+01  
   100000          6          4   8.00e-01   1.00e-02   6.22e-06   2.04e-01   5.52e+00   1.67e+03   1.26e-07   1.07e-05   2.67e+01  
   500000          6          4   8.00e-01   1.00e-02   5.68e-06   3.08e-02   5.18e+01   3.72e+03   3.55e-08   5.93e-06   1.50e+02  
  1000000          6          4   8.00e-01   1.00e-02   5.56e-06   1.39e-02   1.30e+02   7.85e+03   2.17e-08   5.94e-06   3.70e+02  
  5000000          6          4   8.00e-01   1.00e-02   8.00e-06   2.03e-03   1.32e+03   9.69e+03   9.72e-09   5.92e-06   1.99e+03  
     1000          6          4   8.00e-01   1.00e+00   2.99e-06   1.51e+01   2.99e-01   8.23e+01   9.51e-09   1.72e-07   1.19e-01  
     5000          6          4   8.00e-01   1.00e+00   3.96e-06   4.15e+00   6.05e-01   4.68e+02   6.76e-10   2.19e-08   8.91e-01  
    10000          6          4   8.00e-01   1.00e+00   4.08e-06   2.13e+00   1.00e+00   6.56e+02   9.05e-10   6.19e-08   1.83e+00  
    50000          6          4   8.00e-01   1.00e+00   4.71e-06   4.26e-01   2.77e+00   7.93e+02   5.32e-11   6.97e-09   1.20e+01  
   100000          6          4   8.00e-01   1.00e+00   6.22e-06   2.04e-01   5.17e+00   1.67e+03   2.90e-11   3.67e-09   2.71e+01  
   500000          6          4   8.00e-01   1.00e+00   5.68e-06   3.08e-02   5.20e+01   3.72e+03   7.90e-12   1.39e-09   1.55e+02  
  1000000          6          4   8.00e-01   1.00e+00   5.56e-06   1.39e-02   1.29e+02   7.85e+03   4.94e-12   1.35e-09   4.20e+02  
  5000000          6          4   8.00e-01   1.00e+00   8.00e-06   2.03e-03   1.32e+03   9.69e+03   2.21e-12   1.34e-09   1.93e+03  


==> data/output_Inversion_FINAL_3D.txt <==
     npts      mpdeg     dtilde        eta     ridgep   comp_err       pnnz  comp_time  unif_cnst    inv_err    opn_err  pardiso_t
     1000          6          4   8.00e-01   1.00e-06   3.63e-06   4.19e+01   2.78e-01   3.11e+01   9.19e-02   1.01e-01   2.47e-01
     5000          6          4   8.00e-01   1.00e-06   4.12e-06   2.01e+01   4.60e-01   2.22e+02   3.16e-01   1.08e-01   4.95e+00
    10000          6          4   8.00e-01   1.00e-06   4.14e-06   1.12e+01   1.45e+00   2.18e+02   3.92e-01   5.36e-01   1.35e+01
    50000          6          4   8.00e-01   1.00e-06   7.28e-06   2.76e+00   1.46e+01   3.00e+02   2.95e-01   8.95e-01   2.14e+02
   100000          6          4   8.00e-01   1.00e-06   9.02e-06   1.56e+00   3.50e+01   3.33e+02   1.90e-01   1.62e-01   1.26e+03
   500000          6          4   8.00e-01   1.00e-06   1.18e-05   3.24e-01   2.39e+02   3.00e+02   8.12e-02   1.75e-01   7.36e+03
  1000000          6          4   8.00e-01   1.00e-06   1.57e-05   1.69e-01   5.34e+02   5.31e+02   4.21e-02   4.15e-01   2.07e+04
     1000          6          4   8.00e-01   1.00e-04   3.63e-06   4.19e+01   2.76e-01   3.11e+01   1.76e-02   3.91e-02   2.46e-01
     5000          6          4   8.00e-01   1.00e-04   4.12e-06   2.01e+01   5.19e-01   2.22e+02   5.66e-03   2.39e-02   5.05e+00
    10000          6          4   8.00e-01   1.00e-04   4.14e-06   1.12e+01   1.50e+00   2.18e+02   3.07e-03   1.42e-02   1.19e+01
    50000          6          4   8.00e-01   1.00e-04   7.28e-06   2.76e+00   1.45e+01   3.00e+02   7.05e-04   5.92e-03   2.14e+02
   100000          6          4   8.00e-01   1.00e-04   9.02e-06   1.56e+00   3.52e+01   3.33e+02   3.95e-04   4.52e-03   1.31e+03
   500000          6          4   8.00e-01   1.00e-04   1.18e-05   3.24e-01   2.41e+02   3.00e+02   1.06e-04   3.78e-03   7.12e+03
  1000000          6          4   8.00e-01   1.00e-04   1.57e-05   1.69e-01   5.36e+02   5.31e+02   4.13e-05   1.29e-03   2.17e+04
     1000          6          4   8.00e-01   1.00e-02   3.63e-06   4.19e+01   2.71e-01   3.11e+01   4.44e-05   4.17e-04   1.96e-01
     5000          6          4   8.00e-01   1.00e-02   4.12e-06   2.01e+01   4.57e-01   2.22e+02   7.32e-06   1.36e-04   4.88e+00
    10000          6          4   8.00e-01   1.00e-02   4.14e-06   1.12e+01   1.49e+00   2.18e+02   4.43e-06   7.59e-05   1.38e+01
    50000          6          4   8.00e-01   1.00e-02   7.28e-06   2.76e+00   1.47e+01   3.00e+02   1.07e-06   1.13e-04   2.16e+02
   100000          6          4   8.00e-01   1.00e-02   9.02e-06   1.56e+00   3.52e+01   3.33e+02   3.27e-07   3.66e-05   1.32e+03
   500000          6          4   8.00e-01   1.00e-02   1.18e-05   3.24e-01   2.43e+02   3.00e+02   9.36e-08   2.78e-05   7.28e+03
  1000000          6          4   8.00e-01   1.00e-02   1.57e-05   1.69e-01   5.36e+02   5.31e+02   6.94e-08   8.27e-06   2.10e+04
     1000          6          4   8.00e-01   1.00e+00   3.63e-06   4.19e+01   2.78e-01   3.11e+01   1.63e-08   2.27e-07   3.48e-01
     5000          6          4   8.00e-01   1.00e+00   4.12e-06   2.01e+01   4.26e-01   2.22e+02   2.27e-09   8.09e-08   4.73e+00
    10000          6          4   8.00e-01   1.00e+00   4.14e-06   1.12e+01   1.42e+00   2.18e+02   2.07e-09   1.18e-07   1.19e+01
    50000          6          4   8.00e-01   1.00e+00   7.28e-06   2.76e+00   1.47e+01   3.00e+02   3.31e-10   4.25e-08   2.17e+02
   100000          6          4   8.00e-01   1.00e+00   9.02e-06   1.56e+00   3.50e+01   3.33e+02   9.20e-11   1.29e-08   1.36e+03
   500000          6          4   8.00e-01   1.00e+00   1.18e-05   3.24e-01   2.41e+02   3.00e+02   4.36e-11   1.85e-08   7.24e+03
  1000000          6          4   8.00e-01   1.00e+00   1.57e-05   1.69e-01   5.35e+02   5.31e+02   1.82e-11   9.75e-09   2.17e+04


==> data/output_Inversion_FINAL_apriori_2D.txt <==
     npts      mpdeg     dtilde        eta     ridgep   comp_err       pnnz  comp_time  unif_cnst    inv_err    opn_err  pardiso_t  
     1000          6          4   8.00e-01   1.00e-06   1.58e-06   2.91e+01   6.11e-01   8.23e+01   2.92e-03   1.72e-02   1.33e-01  
     5000          6          4   8.00e-01   1.00e-06   3.67e-06   1.12e+01   1.58e-01   4.68e+02   1.59e-02   3.83e-02   1.25e+00  
    10000          6          4   8.00e-01   1.00e-06   3.93e-06   6.55e+00   7.35e-01   6.56e+02   2.70e-02   8.48e-02   2.77e+00  
    50000          6          4   8.00e-01   1.00e-06   4.68e-06   1.91e+00   2.55e+00   7.93e+02   2.53e-02   9.00e-02   3.20e+01  
   100000          6          4   8.00e-01   1.00e-06   6.21e-06   1.07e+00   5.13e+00   1.67e+03   1.98e-02   1.77e-01   8.00e+01  
   500000          6          4   8.00e-01   1.00e-06   5.68e-06   2.36e-01   5.18e+01   3.72e+03   1.12e-02   1.55e-01   8.10e+02  
  1000000          6          4   8.00e-01   1.00e-06   5.56e-06   1.28e-01   1.29e+02   7.85e+03   9.19e-03   5.35e-01   1.55e+04  
     1000          6          4   8.00e-01   1.00e-04   1.58e-06   2.91e+01   4.28e-01   8.23e+01   1.79e-04   1.22e-03   1.58e-01  
     5000          6          4   8.00e-01   1.00e-04   3.67e-06   1.12e+01   7.98e-01   4.68e+02   8.99e-05   1.02e-03   1.10e+00  
    10000          6          4   8.00e-01   1.00e-04   3.93e-06   6.55e+00   6.49e-01   6.56e+02   7.38e-05   9.09e-04   2.75e+00  
    50000          6          4   8.00e-01   1.00e-04   4.68e-06   1.91e+00   2.76e+00   7.93e+02   3.24e-05   8.08e-04   3.18e+01  
   100000          6          4   8.00e-01   1.00e-04   6.21e-06   1.07e+00   5.17e+00   1.67e+03   2.41e-05   1.01e-03   7.81e+01  
   500000          6          4   8.00e-01   1.00e-04   5.68e-06   2.36e-01   5.15e+01   3.72e+03   1.07e-05   8.68e-04   8.12e+02  
  1000000          6          4   8.00e-01   1.00e-04   5.56e-06   1.28e-01   1.31e+02   7.85e+03   7.63e-06   9.94e-04   1.51e+04  
     1000          6          4   8.00e-01   1.00e-02   1.58e-06   2.91e+01   3.14e-01   8.23e+01   8.67e-07   1.05e-05   1.68e-01  
     5000          6          4   8.00e-01   1.00e-02   3.67e-06   1.12e+01   3.32e-01   4.68e+02   3.34e-07   7.59e-06   1.05e+00  
    10000          6          4   8.00e-01   1.00e-02   3.93e-06   6.55e+00   4.92e-01   6.56e+02   2.64e-07   6.95e-06   2.81e+00  
    50000          6          4   8.00e-01   1.00e-02   4.68e-06   1.91e+00   2.72e+00   7.93e+02   9.43e-08   5.95e-06   3.21e+01  
   100000          6          4   8.00e-01   1.00e-02   6.21e-06   1.07e+00   5.33e+00   1.67e+03   7.53e-08   5.87e-06   7.83e+01  
   500000          6          4   8.00e-01   1.00e-02   5.68e-06   2.36e-01   5.19e+01   3.72e+03   2.97e-08   5.64e-06   7.57e+02  
  1000000          6          4   8.00e-01   1.00e-02   5.56e-06   1.28e-01   1.29e+02   7.85e+03   2.27e-08   5.98e-06   1.21e+04  
     1000          6          4   8.00e-01   1.00e+00   1.58e-06   2.91e+01   3.10e-01   8.23e+01   2.05e-10   2.50e-09   1.61e-01  
     5000          6          4   8.00e-01   1.00e+00   3.67e-06   1.12e+01   4.25e-01   4.68e+02   7.62e-11   1.59e-09   1.03e+00  
    10000          6          4   8.00e-01   1.00e+00   3.93e-06   6.55e+00   6.71e-01   6.56e+02   5.85e-11   1.56e-09   2.75e+00  
    50000          6          4   8.00e-01   1.00e+00   4.68e-06   1.91e+00   2.57e+00   7.93e+02   2.11e-11   1.34e-09   3.18e+01  
   100000          6          4   8.00e-01   1.00e+00   6.21e-06   1.07e+00   5.40e+00   1.67e+03   1.67e-11   1.31e-09   7.84e+01  
   500000          6          4   8.00e-01   1.00e+00   5.68e-06   2.36e-01   5.18e+01   3.72e+03   6.52e-12   1.34e-09   7.89e+02  
  1000000          6          4   8.00e-01   1.00e+00   5.56e-06   1.28e-01   1.28e+02   7.85e+03   5.00e-12   1.37e-09   9.59e+03  


==> data/output_Multiplication_FINAL_2D.txt <==
     npts      mpdeg     dtilde        eta     ridgep   comp_err       pnnz  comp_time  unif_cnst   mult_err     opnorm   mult_tim  
     1000          6          4   8.00e-01   0.00e+00   2.99e-06   1.51e+01   4.83e-01   8.23e+01   9.26e-07   6.16e-01   1.04e-01  
     5000          6          4   8.00e-01   0.00e+00   3.96e-06   4.15e+00   4.43e-01   4.68e+02   1.41e-07   6.16e-01   2.35e+00  
    10000          6          4   8.00e-01   0.00e+00   4.08e-06   2.13e+00   6.89e-01   6.56e+02   2.83e-07   6.15e-01   6.90e+00  
    50000          6          4   8.00e-01   0.00e+00   4.71e-06   4.26e-01   2.47e+00   7.93e+02   4.08e-08   6.16e-01   6.05e+01  
   100000          6          4   8.00e-01   0.00e+00   6.22e-06   2.04e-01   5.21e+00   1.67e+03   2.81e-08   6.16e-01   1.36e+02  
   500000          6          4   8.00e-01   0.00e+00   5.68e-06   3.08e-02   5.16e+01   3.72e+03   1.23e-08   6.16e-01   9.47e+02  
  1000000          6          4   8.00e-01   0.00e+00   5.56e-06   1.39e-02   1.28e+02   7.85e+03   1.24e-08   6.16e-01   1.87e+03  
     1000          6          4   8.00e-01   0.00e+00   2.99e-06   1.51e+01   2.87e-01   8.23e+01   9.26e-07   6.16e-01   1.04e-01  
     5000          6          4   8.00e-01   0.00e+00   3.96e-06   4.15e+00   5.58e-01   4.68e+02   1.41e-07   6.16e-01   2.23e+00  
    10000          6          4   8.00e-01   0.00e+00   4.08e-06   2.13e+00   4.75e-01   6.56e+02   2.83e-07   6.15e-01   6.48e+00  
    50000          6          4   8.00e-01   0.00e+00   4.71e-06   4.26e-01   2.49e+00   7.93e+02   4.08e-08   6.16e-01   4.72e+01  
   100000          6          4   8.00e-01   0.00e+00   6.22e-06   2.04e-01   5.23e+00   1.67e+03   2.81e-08   6.16e-01   1.03e+02  
   500000          6          4   8.00e-01   0.00e+00   5.68e-06   3.08e-02   5.23e+01   3.72e+03   1.23e-08   6.16e-01   7.19e+02  
  1000000          6          4   8.00e-01   0.00e+00   5.56e-06   1.39e-02   1.29e+02   7.85e+03   1.24e-08   6.16e-01   1.51e+03  


==> data/output_Multiplication_FINAL_3D.txt <==
     npts      mpdeg     dtilde        eta     ridgep   comp_err       pnnz  comp_time  unif_cnst   mult_err     opnorm   mult_tim  
     1000          6          4   8.00e-01   0.00e+00   3.63e-06   4.19e+01   2.74e-01   3.11e+01   1.68e-06   5.37e-01   2.58e-01  
     5000          6          4   8.00e-01   0.00e+00   4.12e-06   2.01e+01   4.30e-01   2.22e+02   9.56e-07   5.37e-01   1.81e+01  
    10000          6          4   8.00e-01   0.00e+00   4.14e-06   1.12e+01   1.43e+00   2.18e+02   1.16e-06   5.36e-01   5.77e+01  
    50000          6          4   8.00e-01   0.00e+00   7.28e-06   2.76e+00   1.47e+01   3.00e+02   2.97e-07   5.36e-01   1.35e+03  
   100000          6          4   8.00e-01   0.00e+00   9.02e-06   1.56e+00   3.51e+01   3.33e+02   1.13e-07   5.36e-01   4.27e+03  
   500000          6          4   8.00e-01   0.00e+00   1.18e-05   3.24e-01   2.41e+02   3.00e+02   7.77e-08   5.36e-01   4.70e+04  
  1000000          6          4   8.00e-01   0.00e+00   1.57e-05   1.69e-01   5.37e+02   5.31e+02   6.97e-08   5.36e-01   1.34e+05  

